Testing stellar evolution models with the retired A star HD 185351

The physical parameters of the retired A star HD 185351 were analysed in great detail by Johnson et al. (2014) using interferometry, spectroscopy and asteroseismology. Results from all independent methods are consistent with HD 185351 having a mass in excess of $1.5\mathrm{M}_{\odot}$. However, the study also showed that not all observational constraints could be reconciled in stellar evolutionary models, leading to mass estimates ranging from $\sim 1.6-1.9\mathrm{M}_{\odot}$ and casting doubts on the accuracy of stellar properties determined from asteroseismology. Here we solve this discrepancy and construct a theoretical model in agreement with all observational constraints on the physical parameters of HD 185351. The effects of varying input physics are examined as well as considering the additional constraint of the observed g-mode period spacing. This quantity is found to be sensitive to the inclusion of additional mixing from the convective core during the main sequence, and can be used to calibrate the overshooting efficiency using low-luminosity red giant stars. A theoretical model with metallicity $\left[\mathrm{Fe/H}\right]=0.16$dex, mixing-length parameter $\alpha_{\mathrm{MLT}}=2.00$, and convective overshooting efficiency parameter $f=0.030$ is found to be in complete agreement with all observational constraints for a stellar mass of $M\simeq1.60\mathrm{M}_{\odot}$.

==> 00README.txt <==
nohypertex
